Linear Convergence of Cyclic SAGA

In this work, we present and analyze C-SAGA, a (deterministic) cyclic variant of SAGA. C-SAGA is an incremental gradient method that minimizes a sum of differentiable convex functions by cyclically accessing their gradients. Even though the theory of stochastic algorithms is more mature than that of cyclic counterparts in general, practitioners often prefer cyclic algorithms. We prove C-SAGA converges linearly under the standard assumptions. Then, we compare the rate of convergence with the full gradient method, (stochastic) SAGA, and incremental aggregated gradient (IAG), theoretically and experimentally.

==> correction.txt <==
1. The contact info of Ernest K. Ryu should be updated as follows:
ernestryu@snu.ac.kr
Department of Mathematical Sciences, Seoul National University, Gwanak-ro 1, Gwanak-gu, Seoul 08826, Korea

Also, please add Ernest Ryu's ORCID: 0000-0001-6820-9095

2. Yes, the "Yuan et al." citation and the text in the sentence describing the reference had an error. Please change the sentence to:
Ying et al. [35] analyzed a random permutation variant of SAGA using a similar but different Lyapunov function and established the rate $1-\frac{1}{108\kappa^2}+\mathcal{O}(1/\kappa^4)$ for the random permutation setup.

3. Please update the four references as follows:
Bertsekas,  D.P.:  Incremental  aggregated  proximal  and  augmented  Lagrangian  algorithms.  Tech. Rep. LIDS-P-3176, MIT (2015)
Remove reference to: Ryu, E.K., Yin, W.: Proximal-proximal-gradient method. arXiv (2017). This reference appeared in 2 locations in the text. We no longer believe this reference is relevant.
Ying, B., Yuan, K., Sayed, A.H.: Variance-reduced stochastic learning under randomreshuffling.  arXiv preprint arXiv:1708.01383 (2017)
Zhang, H., Dai, Y.H., Guo, L., Peng, W.: Proximal-like incremental aggregated gradientmethod  with  linear  convergence  under  Bregman  distance  growth  conditions.   arXivpreprint arXiv:1711.01136 (2017)

4. The complete details of the references are as follows
Lan, G., Zhou, Y.: An optimal randomized incremental gradient method. Mathematical Programming 171(1), 167–215 (2018)
 Mokhtari, A., Gurbuzbalaban, M., Ribeiro, A.: Surpassing gradient descent provably: Acyclic incremental method with linear convergence rate. SIAM Journal on Optimization, 28(2), 1420–1447 (2018)
